Rationale production to support clinical decision-making

The development of neural networks for clinical artificial intelligence (AI) is reliant on interpretability, transparency, and performance. The need to delve into the black-box neural network and derive interpretable explanations of model output is paramount. A task of high clinical importance is predicting the likelihood of a patient being readmitted to hospital in the near future to enable efficient triage. With the increasing adoption of electronic health records (EHRs), there is great interest in applications of natural language processing (NLP) to clinical free-text contained within EHRs. In this work, we apply InfoCal, the current state-of-the-art model that produces extractive rationales for its predictions, to the task of predicting hospital readmission using hospital discharge notes. We compare extractive rationales produced by InfoCal to competitive transformer-based models pretrained on clinical text data and for which the attention mechanism can be used for interpretation. We find each presented model with selected interpretability or feature importance methods yield varying results, with clinical language domain expertise and pretraining critical to performance and subsequent interpretability.

==> Figures/lrp_visuals_example_sentence.txt <==
\textcolor[rgb]{0.9226814526235294,0.8285681381176471,0.7770543897882353}{\textbf{has}} \textcolor[rgb]{0.8958817682941177,0.8499060565882353,0.8234990762941177}{\textbf{experienced}} \textcolor[rgb]{0.8918168921215687,0.8519732770431372,0.829085274254902}{\textbf{acute}} \textcolor[rgb]{0.7820491171058823,0.8428642126588235,0.9429798432705883}{\textbf{on}} \textcolor[rgb]{0.8995432066000001,0.8475002359999999,0.8177890744}{\textbf{chronic}} \textcolor[rgb]{0.8353447113529412,0.8605139972941176,0.8989704099411765}{\textbf{dia}} \textcolor[rgb]{0.8433581741921568,0.8618196540156863,0.8900171168901961}{\textbf{##sto}} \textcolor[rgb]{0.7338977872549018,0.8200178787647059,0.9707243660980392}{\textbf{##lic}} \textcolor[rgb]{0.7867207013568628,0.8448072103686275,0.9398103849490196}{\textbf{heart}} \textcolor[rgb]{0.9094595977529412,0.8393864797647058,0.8003313524235294}{\textbf{failure}} \textcolor[rgb]{0.8877520159490196,0.8540404974980391,0.8346714722156863}{\textbf{in}} \textcolor[rgb]{0.9061541340352941,0.8420910651764706,0.8061505930823529}{\textbf{the}} \textcolor[rgb]{0.5543118699137254,0.6900970112156862,0.9955155482352941}{\textbf{setting}} \textcolor[rgb]{0.705673158,0.01555616,0.150232812}{\textbf{of}} \textcolor[rgb]{0.8224204049411765,0.8568975165411765,0.9107951305882354}{\textbf{volume}} \textcolor[rgb]{0.9530536002470588,0.5852108672980392,0.465372634627451}{\textbf{over}} \textcolor[rgb]{0.8437026697215686,0.3300681294588235,0.2700648102196078}{\textbf{##load}} \textcolor[rgb]{0.9357737696666666,0.8122367012392158,0.7471564735843139}{\textbf{due}} \textcolor[rgb]{0.8674276350862745,0.864376599772549,0.8626024620196079}{\textbf{to}} \textcolor[rgb]{0.8877520159490196,0.8540404974980391,0.8346714722156863}{\textbf{his}} \textcolor[rgb]{0.8836871397764705,0.8561077179529412,0.8402576701764708}{\textbf{sep}} \textcolor[rgb]{0.8473649056117647,0.8624724823764706,0.885540470364706}{\textbf{##sis}} \textcolor[rgb]{0.8877520159490196,0.8540404974980391,0.8346714722156863}{\textbf{prescribed}} \textcolor[rgb]{0.9226814526235294,0.8285681381176471,0.7770543897882353}{\textbf{war}} \textcolor[rgb]{0.863391831290196,0.8650837958196078,0.8676338842627451}{\textbf{##far}} \textcolor[rgb]{0.8353447113529412,0.8605139972941176,0.8989704099411765}{\textbf{##in}} \textcolor[rgb]{0.8224204049411765,0.8568975165411765,0.9107951305882354}{\textbf{due}} \textcolor[rgb]{0.863391831290196,0.8650837958196078,0.8676338842627451}{\textbf{to}} \textcolor[rgb]{0.8796222636039216,0.8581749384078431,0.845843868137255}{\textbf{high}} \textcolor[rgb]{0.8513716370313725,0.8631253107372548,0.8810638238392158}{\textbf{sy}} \textcolor[rgb]{0.8918168921215687,0.8519732770431372,0.829085274254902}{\textbf{##s}} \textcolor[rgb]{0.8593850998705882,0.8644309674588235,0.8721105307882353}{\textbf{blood}} \textcolor[rgb]{0.8593850998705882,0.8644309674588235,0.8721105307882353}{\textbf{pressure}} \textcolor[rgb]{0.839351442772549,0.861166825654902,0.8944937634156863}{\textbf{160}} 

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

